Measurements of fiducial and differential cross-sections of $t\bar{t}$ production with additional heavy-flavour jets in proton-proton collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector

This paper presents measurements of $t\bar{t}$ production in association with additional $b$-jets in $pp$ collisions at the LHC at a centre-of-mass energy of 13 TeV. The data were recorded with the ATLAS detector and correspond to an integrated luminosity of 36.1 fb$^{-1}$. Fiducial cross-section measurements are performed in the dilepton and lepton-plus-jets $t\bar{t}$ decay channels. Results are presented at particle level in the form of inclusive cross-sections of $t\bar{t}$ final states with three and four $b$-jets as well as differential cross-sections as a function of global event properties and properties of $b$-jet pairs. The measured inclusive fiducial cross-sections generally exceed the $t\bar{t}b\bar{b}$ predictions from various next-to-leading-order matrix element calculations matched to a parton shower but are compatible within the total uncertainties. The experimental uncertainties are smaller than the uncertainties in the predictions. Comparisons of state-of-the-art theoretical predictions with the differential measurements are shown and good agreement with data is found for most of them.

==> Metadata.txt <==
Title: Measurements of inclusive and differential fiducial cross-sections of
$t\bar{t}$ production with additional heavy-flavour jets in proton-proton
collisions at $\sqrt{s}$ = 13 TeV with the ATLAS detector
Comment: 62 pages in total, author list starting page 46, 17 figures, 11 tables, submitted to JHEP. All figures, including auxiliary figures, are available at http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/TOPQ-2017-12
Report-no: CERN-EP-2018-276

This paper presents measurements of $t\bar{t}$ production in association with
additional $b$-jets in $pp$ collisions at the LHC at a centre-of-mass energy
of 13 TeV. The data were recorded with the ATLAS detector and correspond to an
integrated luminosity of 36.1 fb$^{-1}$. Fiducial cross-section measurements
are performed in the dilepton and lepton-plus-jets $t\bar{t}$ decay channels.
Results are presented at particle level in the form of inclusive
cross-sections of $t\bar{t}$ final states with three and four $b$-jets as well
as differential cross-sections as a function of global event properties and
properties of $b$-jet pairs. The measured inclusive fiducial cross-sections
generally exceed the $t\bar{t}b\bar{b}$ predictions from various
next-to-leading-order matrix element calculations matched to a parton shower
but are compatible within the total uncertainties. The experimental
uncertainties are smaller than the uncertainties in the predictions.
Comparisons of state-of-the-art theoretical predictions with the differential
measurements are shown and good agreement with data is found for most of them.

